FAT: Training Neural Networks for Reliable Inference Under Hardware Faults

Deep neural networks (DNNs) are state-of-the-art algorithms for multiple applications, spanning from image classification to speech recognition. While providing excellent accuracy, they often have enormous compute and memory requirements. As a result of this, quantized neural networks (QNNs) are increasingly being adopted and deployed especially on embedded devices, thanks to their high accuracy, but also since they have significantly lower compute and memory requirements compared to their floating point equivalents. QNN deployment is also being evaluated for safety-critical applications, such as automotive, avionics, medical or industrial. These systems require functional safety, guaranteeing failure-free behaviour even in the presence of hardware faults. In general fault tolerance can be achieved by adding redundancy to the system, which further exacerbates the overall computational demands and makes it difficult to meet the power and performance requirements. In order to decrease the hardware cost for achieving functional safety, it is vital to explore domain-specific solutions which can exploit the inherent features of DNNs. In this work we present a novel methodology called fault-aware training (FAT), which includes error modeling during neural network (NN) training, to make QNNs resilient to specific fault models on the device. Our experiments show that by injecting faults in the convolutional layers during training, highly accurate convolutional neural networks (CNNs) can be trained which exhibits much better error tolerance compared to the original. Furthermore, we show that redundant systems which are built from QNNs trained with FAT achieve higher worse-case accuracy at lower hardware cost. This has been validated for numerous classification tasks including CIFAR10, GTSRB, SVHN and ImageNet.

==> images/data/DROPOUT2D_CNVW1A1.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc,FAT25_max_acc,FAT5_base,FAT25_base
85.07,,85.07,,,,
83.410004,84.889999,,,,,
83.410004,84.769997,,,,,
83.290001,85.25,,,,,
83.970001,85.239998,,,,,
84.019997,85.25,,,,,
84.73,85.17,,,,,
84.92,85.14,,,,,
84.99,85.12,,,,,
82.730003,84.769997,,,,,
81.260002,85.07,,,,,
83.029999,85.07,,,,,
82.790001,85.07,,,,,
84.120003,85.230003,,,,,
84.68,85.18,,,,,
84.92,85.17,,,,,
85,85.1,,,,,
84.18,,,,,84.18,
82.860001,,,83.959999,,,
81.43,,,83.790001,,,
82.959999,,,84.040001,,,
83.25,,,84.209999,,,
83.230003,,,84.349998,,,
83.059998,,,83.889999,,,
80.190002,,,84.18,,,
82.889999,,,84.059998,,,
82.339996,,,84.230003,,,
83.349998,,,84.309998,,,
83.760002,,,84.330002,,,
84.029999,,,84.32,,,
84.120003,,,84.230003,,,
83.879997,,,84.349998,,,
84.050003,,,84.300003,,,
84.120003,,,84.239998,,,
84.41,,,,,,84.41
82.870003,,,,84.440002,,
82.480003,,,,84.410004,,
82.790001,,,,84.629997,,
83.580002,,,,84.5,,
83.550003,,,,84.540001,,
82.809998,,,,84.440002,,
80.139999,,,,84.529999,,
82.760002,,,,84.559998,,
82.589996,,,,84.459999,,
83.360001,,,,84.540001,,
84.129997,,,,84.540001,,
84.25,,,,84.519997,,
84.32,,,,84.459999,,
84.089996,,,,84.599998,,
84.269997,,,,84.510002,,
84.32,,,,84.470001,,


==> images/data/DROPOUT2D_CNVW1A2.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc
88.45,,88.45,
85.80,88.32,,
80.08,88.45,,
79.15,88.43,,
84.86,88.52,,
83.81,88.50,,
87.19,88.41,,
82.44,88.18,,
85.86,88.23,,
81.61,88.46,,
87.40,88.52,,
84.68,88.34,,
55.84,88.44,,
76.12,88.41,,
65.86,88.47,,
85.43,88.53,,
88.66,,88.66,
64.26,,,88.62
86.97,,,88.56
80.79,,,88.78
85,,,88.84
83.25,,,88.83
85.13,,,88.72
87.17,,,88.72
86.88,,,88.69
83.28,,,88.74
87.05,,,88.91
77.18,,,88.66
84.54,,,88.43
83.37,,,88.72
63.98,,,88.78
83.76,,,88.76
,,,


==> images/data/DROPOUT2D_CNVW2A2.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc
88.45,,88.45,
85.80,88.32,,
80.08,88.45,,
79.15,88.43,,
84.86,88.52,,
83.81,88.50,,
87.19,88.41,,
82.44,88.18,,
85.86,88.23,,
81.61,88.46,,
87.40,88.52,,
84.68,88.34,,
55.84,88.44,,
76.12,88.41,,
65.86,88.47,,
85.43,88.53,,
88.66,,88.66,
64.26,,,88.62
86.97,,,88.56
80.79,,,88.78
85,,,88.84
83.25,,,88.83
85.13,,,88.72
87.17,,,88.72
86.88,,,88.69
83.28,,,88.74
87.05,,,88.91
77.18,,,88.66
84.54,,,88.43
83.37,,,88.72
63.98,,,88.78
83.76,,,88.76
,,,


==> images/data/FAT_CNVW1A1.csv <==
min_acc,SAT_max_acc,base,FAT10_max_acc,FAT5_max_acc
84.35,,84.35,,
80.84,83.94,,,
80.54,83.93,,,
74.33,84.22,,,
82.6,84.27,,,
82.5,84.51,,,
81.98,84.04,,,
58.6,83.88,,,
76.45,84.19,,,
77.26,84.18,,,
82.81,84.57,,,
74.75,,74.75,,
74.13,,,75.36,
74.37,,,75.35,
74.14,,,75.09,
74.41,,,75.24,
74.26,,,75.1,
73.92,,,75.07,
73.73,,,75.15,
74.36,,,75.14,
73.87,,,75.1,
74.27,,,75.04,
82.24,,82.24,,
80.95,,,,81.97
81.07,,,,81.87
81.07,,,,82.1
81.29,,,,82.2
81.56,,,,82.37
80.86,,,,82
80.62,,,,81.98
81.12,,,,82.09
80.86,,,,82.17
81.58,,,,82.32


==> images/data/FAT_CNVW1A1_comp.csv <==
min_acc,SAT_max_acc,SAT_base,FAT5_max_acc,FAT25_max_acc,FAT15_max_acc,FAT5_base,FAT25_base,FAT15_base
84.57,,84.57,,,,,,
79.690002,84.379997,,,,,,,
79.809998,84.779999,,,,,,,
76.330002,84.669998,,,,,,,
83.209999,84.540001,,,,,,,
82.629997,84.620003,,,,,,,
80.940002,84.660004,,,,,,,
50.830002,84.449997,,,,,,,
78.459999,84.660004,,,,,,,
78.169998,84.57,,,,,,,
82.760002,84.709999,,,,,,,
84.239998,84.75,,,,,,,
84.400002,84.660004,,,,,,,
84.5,84.639999,,,,,,,
84.25,84.669998,,,,,,,
84.379997,84.690002,,,,,,,
84.510002,84.629997,,,,,,,
82.57,,,,,,82.57,,
81.389999,,,82.599998,,,,,
81.540001,,,82.510002,,,,,
81.910004,,,82.709999,,,,,
82.010002,,,82.940002,,,,,
82.080002,,,82.790001,,,,,
81.699997,,,82.629997,,,,,
81.32,,,82.389999,,,,,
81.709999,,,82.779999,,,,,
81.75,,,82.779999,,,,,
81.959999,,,82.75,,,,,
82.349998,,,82.75,,,,,
82.410004,,,82.709999,,,,,
82.5,,,82.620003,,,,,
81.959999,,,82.75,,,,,
82.290001,,,82.830002,,,,,
82.43,,,82.669998,,,,,
82.489998,,,82.620003,,,,84.26,
82.75,,,,84.169998,,,,
83.110001,,,,84.089996,,,,
83.089996,,,,84.209999,,,,
83.379997,,,,84.269997,,,,
83.260002,,,,84.330002,,,,
82.440002,,,,84.129997,,,,
82.449997,,,,83.989998,,,,
83.029999,,,,84.169998,,,,
82.650002,,,,84.059998,,,,
83.279999,,,,84.360001,,,,
83.790001,,,,84.330002,,,,
84.110001,,,,84.400002,,,,
84.18,,,,84.290001,,,,
83.800003,,,,84.370003,,,,
84.110001,,,,84.389999,,,,
84.169998,,,,84.290001,,,,
84.57,,,,,,,,84.57
83.360001,,,,,84.43,,,
83.379997,,,,,84.550003,,,
83.300003,,,,,84.449997,,,
83.68,,,,,84.57,,,
83.489998,,,,,84.620003,,,
83.360001,,,,,84.370003,,,
82.32,,,,,84.339996,,,
83.129997,,,,,84.43,,,
82.589996,,,,,84.580002,,,
83.589996,,,,,84.57,,,
84.07,,,,,84.639999,,,
84.410004,,,,,84.650002,,,
84.519997,,,,,84.610001,,,
84.230003,,,,,84.629997,,,
84.379997,,,,,84.629997,,,
84.519997,,,,,84.620003,,,


==> images/data/FAT_CNVW1A2.csv <==
min_acc,SAT_max_acc,base
87.48,,87.48
83.87,87.38,
78.33,87.48,
80.25,87.6,
82.31,87.51,
82.05,87.55,
86.24,87.47,
82.44,86.97,
85.03,87.28,
82.7,87.43,
86.33,87.62,
84.69,87.48,
64.44,87.48,
75.82,87.4,
68.38,87.48,
83.24,87.58,


==> images/data/FAT_CNVW2A2.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc,FAT15_max_acc
86.05,88.32,,,
77.83,88.74,,,
77.15,88.59,,,
84.43,88.61,,,
84.86,88.81,,,
87.17,88.47,,,
83.95,88.67,,,
86.07,88.36,,,
84.29,88.63,,,
87.31,88.76,,,
85.6,88.5,,,
70.17,88.45,,,
74.69,88.59,,,
71.03,88.53,,,
83.86,88.74,,,
86.56,,,87.26,
86.55,,,87.19,
86.57,,,87.44,
86.75,,,87.52,
86.77,,,87.54,
86.65,,,87.37,
86.38,,,87.27,
86.72,,,87.42,
86.8,,,87.51,
87.01,,,87.56,
86.38,,,87.3,
86.06,,,87.05,
86.62,,,87.36,
86.46,,,87.45,
86.86,,,87.53,
87.44,,87.44,,
88.74,,88.74,,
88.27,,88.27,,
87.27,,,,88.33
87.29,,,,88.14
87.22,,,,88.28
87.57,,,,88.34
87.36,,,,88.38
87.55,,,,88.3
87.42,,,,88.18
87.6,,,,88.42
87.65,,,,88.36
87.83,,,,88.37
87.15,,,,88.35
86.56,,,,88.15
87.31,,,,88.23
86.45,,,,88.35
87.48,,,,88.4


==> images/data/SAT_CNVW1A1.csv <==
min_acc,max_acc,base
84.57,,84.57
79.690002,84.379997,
79.809998,84.779999,
76.330002,84.669998,
83.209999,84.540001,
82.629997,84.620003,
80.940002,84.660004,
50.830002,84.449997,
78.459999,84.660004,
78.169998,84.57,
82.760002,84.709999,
84.239998,84.75,
84.400002,84.660004,
84.5,84.639999,
84.25,84.669998,
84.379997,84.690002,
84.510002,84.629997,


==> images/data/XFAT_CNVW1A1.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc,XFAT5_max_acc,XFAT10_max_acc,XFAT15_max_acc,XFAT5_base,XFAT10_base,XFAT15_base
84.57,,84.57,,,,,,,
79.690002,84.379997,,,,,,,,
79.809998,84.779999,,,,,,,,
76.330002,84.669998,,,,,,,,
83.209999,84.540001,,,,,,,,
82.629997,84.620003,,,,,,,,
80.940002,84.660004,,,,,,,,
50.830002,84.449997,,,,,,,,
78.459999,84.660004,,,,,,,,
78.169998,84.57,,,,,,,,
82.760002,84.709999,,,,,,,,
84.239998,84.75,,,,,,,,
84.400002,84.660004,,,,,,,,
84.5,84.639999,,,,,,,,
84.25,84.669998,,,,,,,,
84.379997,84.690002,,,,,,,,
84.510002,84.629997,,,,,,,,
81.389999,,,82.599998,,,,,,
81.540001,,,82.510002,,,,,,
81.910004,,,82.709999,,,,,,
82.010002,,,82.940002,,,,,,
82.080002,,,82.790001,,,,,,
81.699997,,,82.629997,,,,,,
81.32,,,82.389999,,,,,,
81.709999,,,82.779999,,,,,,
81.75,,,82.779999,,,,,,
81.959999,,,82.75,,,,,,
82.410004,,,82.709999,,,,,,
82.5,,,82.620003,,,,,,
81.959999,,,82.75,,,,,,
82.290001,,,82.830002,,,,,,
82.43,,,82.669998,,,,,,
82.489998,,,82.620003,,,,,,
85.07,,,,,,,85.07,,
83.410004,,,,84.889999,,,,,
83.410004,,,,84.769997,,,,,
83.290001,,,,85.25,,,,,
83.970001,,,,85.239998,,,,,
84.019997,,,,85.25,,,,,
82.730003,,,,84.769997,,,,,
81.260002,,,,85.07,,,,,
83.029999,,,,85.07,,,,,
82.790001,,,,85.07,,,,,
84.120003,,,,85.230003,,,,,
84.73,,,,85.17,,,,,
84.92,,,,85.14,,,,,
84.99,,,,85.12,,,,,
84.68,,,,85.18,,,,,
84.92,,,,85.17,,,,,
85,,,,85.1,,,,,
84.75,,,,,,,,84.75,
83.730003,,,,,84.82,,,,
83.57,,,,,84.769997,,,,
83.669998,,,,,84.760002,,,,
83.919998,,,,,84.790001,,,,
83.849998,,,,,84.900002,,,,
83.559998,,,,,84.669998,,,,
82.43,,,,,84.540001,,,,
83.519997,,,,,84.870003,,,,
82.870003,,,,,84.699997,,,,
83.650002,,,,,85.010002,,,,
84.459999,,,,,84.849998,,,,
84.550003,,,,,84.809998,,,,
84.699997,,,,,84.82,,,,
84.410004,,,,,84.879997,,,,
84.529999,,,,,84.82,,,,
84.699997,,,,,84.82,,,,
84.26,,,,,,,,,84.26
83.300003,,,,,,84.519997,,,
83.160004,,,,,,84.379997,,,
83.230003,,,,,,84.459999,,,
83.709999,,,,,,84.349998,,,
83.540001,,,,,,84.449997,,,
83.080002,,,,,,84.440002,,,
82.099998,,,,,,84.169998,,,
83.489998,,,,,,84.379997,,,
82.879997,,,,,,84.349998,,,
83.699997,,,,,,84.400002,,,
83.959999,,,,,,84.370003,,,
84.120003,,,,,,84.400002,,,
84.190002,,,,,,84.339996,,,
83.970001,,,,,,84.440002,,,
84.080002,,,,,,84.360001,,,
84.190002,,,,,,84.330002,,,


==> images/data/XFAT_CNVW1A1_GTSRB.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc
98.11,,98.11,
97.11,98.37,,
96.15,98.48,,
96.85,98.33,,
97.59,98.3,,
97.52,98.3,,
97.04,98.48,,
95.89,98.48,,
97.11,98.59,,
96.52,98.33,,
97.3,98.41,,
98.7,,98.7,
98.11,,,98.89
98.26,,,98.78
98.26,,,98.85
98.26,,,98.78
98.3,,,98.89
98.26,,,98.93
98.04,,,98.81
98.3,,,98.85
98,,,98.81
98.22,,,98.81
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,


==> images/data/XFAT_CNVW1A1_SVHN.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc
95.73,,95.73,
95.27,95.92,,
95.1,95.94,,
94.42,95.97,,
95.5,95.93,,
94.93,95.87,,
94.42,95.93,,
94.58,95.94,,
94.15,96.03,,
94.58,95.9,,
94.76,95.88,,
95.95,,95.95,
95.61,,,96.03
95.66,,,96.07
95.36,,,95.99
95.71,,,96.06
95.63,,,96.03
95.62,,,96.07
95.15,,,95.99
95.14,,,96.04
95.32,,,96.02
95.62,,,96.01
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,


==> images/data/XFAT_CNVW1A2.csv <==
min_acc,SAT_max_acc,base,FAT75_max_acc
87.62,,87.62,
83.98,87.60,,
80.82,87.31,,
78.97,87.49,,
84.00,87.62,,
84.32,87.72,,
86.16,87.78,,
84.17,87.64,,
85.42,87.69,,
80.61,87.68,,
86.79,87.76,,
85.75,87.49,,
73.30,87.52,,
77.81,87.57,,
64.49,87.56,,
84.50,87.79,,
87.9,,87.9,
86.84,,,87.95
86.21,,,87.88
86.7,,,87.96
87.07,,,87.92
86.76,,,88.03
87.19,,,88.01
86.89,,,87.7
87.15,,,87.89
87.1,,,87.85
87.29,,,88.05
87.09,,,88.08
85.02,,,87.81
86.68,,,88.01
85.77,,,87.82
86.91,,,87.94
,,,


==> images/data/XFAT_CNVW1A2_Imagenet.csv <==
min_acc,SAT_max_acc,base,XFAT5_max_acc,XFAT25_max_acc,XFAT5_base,XFAT25_base
54.16,,54.16,,,,
51.74,54.38,,,,,
46.87,54.43,,,,,
50.92,54.38,,,,,
53.66,54.37,,,,,
48.74,54.28,,,,,
22.8,54.25,,,,,
48.79,54.42,,,,,
49.33,54.42,,,,,
44.3,52.38,,,,,
48.32,54.43,,,,,
53.73,,,,,53.73,
52.42,,,53.81,,,
49.52,,,53.81,,,
52.29,,,53.92,,,
53.21,,,53.85,,,
50.81,,,53.8,,,
50.02,,,53.75,,,
49.32,,,53.81,,,
50.77,,,53.82,,,
50.76,,,53.46,,,
49.85,,,53.9,,,
54.19,,,,,,54.19
53.36,,,,54.39,,
51.26,,,,54.46,,
53.27,,,,54.45,,
53.67,,,,54.39,,
52.49,,,,54.21,,
53.36,,,,54.42,,
51.06,,,,54.25,,
52.48,,,,54.32,,
49.92,,,,53.61,,
50.4,,,,54.3,,


==> images/data/XFAT_CNVW2A2.csv <==
min_acc,SAT_max_acc,base,FAT5_max_acc
88.78,,88.78,
86.05,88.32,,
77.83,88.74,,
77.15,88.59,,
84.43,88.61,,
84.86,88.81,,
87.17,88.47,,
83.95,88.67,,
86.07,88.36,,
84.29,88.63,,
87.31,88.76,,
85.6,88.5,,
70.17,88.45,,
74.69,88.59,,
71.03,88.53,,
83.86,88.74,,
89.22,,89.22,
87.27,,,89.35
87.66,,,88.92
87.45,,,89.26
88.28,,,89.28
88.33,,,89.4
88.48,,,89.2
88.15,,,89.26
88.39,,,89.13
88.39,,,89.34
88.82,,,89.36
87.87,,,89.17
85.8,,,88.94
87.3,,,89.19
86.75,,,89.18
88.32,,,89.36
,,,


==> images/data/XTMR.csv <==
Hardware Cost,SAT-cnvW1A1,SAT-cnvW1A2,SAT-cnvW2A2,XFAT-cnvW1A1,XFAT-cnvW1A2,XFAT-cnvW2A2,Pareto
564504985.6,15.43,,,,,,
563708723.2,15.68,,,,,,
550577536,15.93,,,,,,
490594508.8,16.43,,,,,,
422367078.4,16.93,,,,,,
382867532.8,17.43,,,,,,
360872396.8,17.93,,,,,,
343250022.4,18.43,,,,,,
322000230.4,18.93,,,,,,
298192768,19.43,,,,,,
263532544,20.43,,,,,,
247518822.4,21.43,,,,,,
239939584,22.43,,,,,,
222598758.4,23.43,,,,,,
213397504,24.43,,,,,,
201836953.6,25.43,,,,,,
198946816,26.43,,,,,,
196056678.4,27.43,,,,,,
190276403.2,49.169998,,,,,,
1129009971,,12.540001,,,,,
1126223053,,12.790001,,,,,
1121263002,,13.040001,,,,,
1095153613,,13.540001,,,,,
1063980954,,14.040001,,,,,
1030032435,,14.540001,,,,,
980661401.6,,15.040001,,,,,
928089190.4,,15.540001,,,,,
894143436.8,,16.040001,,,,,
855479091.2,,16.540001,,,,,
783712256,,17.540001,,,,,
743825408,,18.540001,,,,,
688440934.4,,19.540001,,,,,
645206835.2,,20.540001,,,,,
584631910.4,,21.540001,,,,,
538271744,,22.540001,,,,,
504946688,,23.540001,,,,,
469085388.8,,24.540001,,,,,
380552806.4,,35.589996,,,,,
2245147034,,,11.75,,,,
2216986624,,,12,,,,
2192599245,,,12.25,,,,
2131093504,,,12.75,,,,
2041284506,,,13.25,,,,
1992261837,,,13.75,,,,
1904249037,,,14.25,,,,
1859832525,,,14.75,,,,
1814354330,,,15.25,,,,
1757849190,,,15.75,,,,
1617765990,,,16.75,,,,
1505817395,,,17.75,,,,
1392335258,,,18.75,,,,
1281094451,,,19.75,,,,
1169499750,,,20.75,,,,
1069583565,,,21.75,,,,
998686720,,,22.75,,,,
903253196.8,,,23.75,,,,
761105612.8,,,32.019997,,,,
564438630.4,,,,14.93,,,
557382860.8,,,,15.18,,,
534849510.4,,,,15.43,,,
420066073.6,,,,15.93,,,
323166515.2,,,,16.43,,,
271208320,,,,16.93,,,
224958054.4,,,,17.43,,,
216287641.6,,,,17.93,,,
198946816,,,,18.43,,,
190276403.2,,,,18.93,,,
1129009971,,,,,11.690002,,
1127815578,,,,,11.940002,,
1108503910,,,,,12.190002,,
935275827.2,,,,,12.690002,,
752259891.2,,,,,13.190002,,
603329331.2,,,,,13.690002,,
473273139.2,,,,,14.190002,,
409454182.4,,,,,14.690002,,
386333081.6,,,,,15.190002,,
380552806.4,,,,,15.690002,,
2251716198,,,,,,11.040001,
2085066957,,,,,,11.290001,
1847554048,,,,,,11.540001,
1377268019,,,,,,12.040001,
1021571891,,,,,,12.540001,
833418035.2,,,,,,13.040001,
807347814.4,,,,,,13.540001,
761105612.8,,,,,,14.040001,
,,,,,,,
190276403.2,,,,,,,18.93
198946816,,,,,,,18.43
216287641.6,,,,,,,17.93
224958054.4,,,,,,,17.43
271208320,,,,,,,16.93
323166515.2,,,,,,,16.43
380552806.4,,,,,,,15.690002
386333081.6,,,,,,,15.190002
409454182.4,,,,,,,14.690002
473273139.2,,,,,,,14.190002
603329331.2,,,,,,,13.690002
752259891.2,,,,,,,13.190002
935275827.2,,,,,,,12.690002
1108503910,,,,,,,12.190002
1127815578,,,,,,,11.940002
1129009971,,,,,,,11.690002
1847554048,,,,,,,11.540001
2085066957,,,,,,,11.290001
2251716198,,,,,,,11.040001


==> images/data/w1a1.csv <==
wc_acc,Error,req_ops,hw_cost
79.220001,20.779999,355338128,568541004.8
78.970001,21.029999,342693136,548309017.6
78.720001,21.279999,325221040,520353664
78.220001,21.779999,273160144,437056230.4
77.720001,22.279999,218554480,349687168
77.220001,22.779999,178228576,285165721.6
76.720001,23.279999,152221024,243553638.4
76.220001,23.779999,138360160,221376256
75.720001,24.279999,134134192,214614707.2
75.220001,24.779999,128286208,205257932.8
74.220001,25.779999,122867200,196587520
73.220001,26.779999,120729088,193166540.8
73.010002,26.989998,118922752,190276403.2

